Charge and energy deposition in the McDIPPER framework

In this short note we present aspects of the energy and charge deposition within the McDIPPER, a novel 3D resolved model for the initial state of ultrarelativistic Heavy-Ion collisions based on the $k_\perp$-factorized Color Glass Condensate hybrid approach. This framework is a initial-state Monte Carlo event generator which deposits the relevant conserved charges (energy, charge and baryon densities) both in the midrapidity and forward/backward regions of the collision. The event-by-event generator computes the gluon and (anti-) quark phase-space densities using the IP-Sat model, from where the conserved charges can be extracted directly. In this work we present the centrality and collision energy dependence for the deposited conserved quantities at midrapidity and the full event, the so-called $4\pi$ solid angle range.

==> Data/FullAcceptanceCharges.txt <==
# McDIPPER v1.0
# IP-SAT+CT18NNLO, PbPb collisions
K-factor: 1.85
Charge deposition at full acceptance (|eta|<10)

# 0-5% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	114.8034	0.6380	281.7935	1.5454
130.0	114.0508	0.6609	280.3489	1.5774
200.0	112.7427	0.6965	277.3603	1.5601
900.0	117.2823	0.8007	293.4237	1.8547
2760.0	120.1093	0.5945	299.9901	1.4829
5020.0	121.8471	0.7020	305.5013	1.5366

# 5-10% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	94.4310	0.6168	231.4650	1.3087
130.0	94.9971	0.6072	233.9520	1.2262
200.0	95.4274	0.5585	235.7749	1.1026
900.0	98.0072	0.5602	244.5712	1.1312
2760.0	99.7643	0.7054	251.0197	1.6624
5020.0	99.5972	0.8811	249.9675	1.8083

# 10-20% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	71.3786	0.6072	176.2902	1.3849
130.0	75.3068	0.6392	184.9842	1.3856
200.0	75.9836	0.6019	185.8550	1.3704
900.0	77.2154	0.6465	193.1974	1.4382
2760.0	74.3512	0.7057	186.3150	1.5788
5020.0	73.9147	0.6554	184.4241	1.4382

# 20-30% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	49.5423	0.4586	121.5930	0.8897
130.0	52.7457	0.5016	130.0507	1.0657
200.0	52.0401	0.4978	127.3566	1.0848
900.0	55.3240	0.4562	138.0460	0.9809
2760.0	47.9327	0.4862	121.4091	1.0646
5020.0	51.5463	0.5112	128.9193	1.0555

# 30-40% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	33.3348	0.3970	82.6132	0.8192
130.0	34.9297	0.3778	86.7851	0.7563
200.0	34.8431	0.3970	85.6255	0.7523
900.0	37.7335	0.4392	94.5441	0.8850
2760.0	33.0417	0.3732	83.6425	0.7020
5020.0	33.9175	0.3935	85.2843	0.8330

# 40-50% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	19.7530	0.2875	48.3125	0.4910
130.0	23.1010	0.2778	57.3701	0.5156
200.0	21.5312	0.2969	52.3742	0.5767
900.0	22.8174	0.3452	56.6089	0.6825
2760.0	21.3380	0.2986	53.6060	0.5715
5020.0	20.7265	0.2798	52.5034	0.5071

# 50-60% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	12.2118	0.2186	29.8442	0.3287
130.0	14.0163	0.2549	34.2921	0.4454
200.0	11.9203	0.2341	29.8689	0.4033
900.0	12.3892	0.2219	31.6258	0.3984
2760.0	12.8879	0.2071	32.4093	0.4050
5020.0	12.2763	0.2311	30.8281	0.4019

# 60-70% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	6.6568	0.1682	16.1972	0.2392
130.0	7.0546	0.1598	17.3085	0.2744
200.0	6.5406	0.1365	16.2690	0.2137
900.0	6.7165	0.1484	16.7398	0.2595
2760.0	6.8123	0.1504	16.9854	0.2528
5020.0	6.1524	0.1431	15.9233	0.2530

# 70-80% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	3.3215	0.0993	7.9054	0.1261
130.0	3.2649	0.1033	8.3096	0.1371
200.0	3.2857	0.1047	7.9898	0.1409
900.0	3.0635	0.0954	7.5169	0.1349
2760.0	3.0362	0.0940	7.9066	0.1406
5020.0	2.9788	0.0911	7.1718	0.1219



==> Data/FullAcceptanceEnergies.txt <==
# McDIPPER v1.0
# IP-SAT+CT18NNLO, PbPb collisions
K-factor: 1.85
Energy deposition at full acceptance (|eta|<10)

# 0-5% Centrality
# sqrts (GeV)  Eg  (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	2543.0381	18.8657	1793.3269	11.2701	4336.3655	30.0296
130.0	3949.9854	30.2133	2419.5125	15.8581	6369.4979	45.9443
200.0	4966.5182	33.4517	2827.3389	17.3525	7793.8563	50.6446
900.0	11826.1110	101.5697	5162.9941	39.3960	16989.1090	140.7943
2760.0	21340.1560	145.5321	7660.2827	46.4224	29000.4400	191.7006
5020.0	29381.5630	187.5466	9531.9597	56.1842	38913.5180	243.4644

# 5-10% Centrality
# sqrts (GeV)  Eg  (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	1986.9966	13.4469	1434.5517	8.8707	3421.5483	22.1564
130.0	3118.2231	19.3110	1958.1225	11.0440	5076.3448	30.1248
200.0	4048.8904	22.2474	2348.2562	11.6017	6397.1471	33.5191
900.0	9291.8066	52.1557	4141.8070	21.7121	13433.6140	73.5341
2760.0	16846.3490	132.4421	6166.3927	45.5314	23012.7400	177.6789
5020.0	22721.7060	199.1060	7518.4682	61.6268	30240.1790	260.3186

# 10-20% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	1426.7707	13.2920	1054.8677	9.1133	2481.6386	22.3155
130.0	2348.5025	20.2221	1501.0360	12.3257	3849.5391	32.4209
200.0	2998.1656	25.9004	1779.1983	14.4234	4777.3649	40.2032
900.0	6958.9817	61.0492	3155.5862	26.2770	10114.5665	87.1548
2760.0	11636.1169	123.4658	4342.2200	43.1479	15978.3335	166.4395
5020.0	15442.0090	149.1003	5218.2506	47.7881	20660.2565	196.6490

# 20-30% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	920.0781	7.8273	696.4222	5.5230	1616.5003	13.2402
130.0	1554.0375	14.9574	1014.2107	9.0057	2568.2485	23.8324
200.0	1925.9195	18.3213	1165.8603	10.6773	3091.7803	28.8495
900.0	4586.0437	38.8785	2127.4850	16.8921	6713.5288	55.5775
2760.0	6897.9270	70.2379	2637.2716	25.6345	9535.1972	95.6396
5020.0	9961.6156	95.8237	3438.5149	31.3646	13400.1277	126.8844

# 30-40% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	588.0002	6.3956	452.8761	4.8026	1040.8765	11.1197
130.0	964.4044	9.4416	642.7373	6.0317	1607.1414	15.3646
200.0	1198.1422	12.4572	742.5122	7.2461	1940.6550	19.5708
900.0	2897.4467	33.0552	1372.8054	14.7315	4270.2523	47.6343
2760.0	4336.5741	42.7236	1701.5931	15.7534	6038.1670	58.2272
5020.0	5928.6788	68.2389	2106.2105	22.7543	8034.8890	90.7271

# 40-50% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	326.1206	3.8249	253.1459	2.7996	579.2664	6.5550
130.0	590.4764	6.4369	403.1367	4.1136	993.6134	10.4618
200.0	674.1996	8.0300	426.9908	4.9659	1101.1904	12.9012
900.0	1546.4708	20.9323	758.0513	9.8274	2304.5221	30.6304
2760.0	2510.8026	30.1436	1013.5002	11.5936	3524.3028	41.5431
5020.0	3315.0306	40.5451	1212.6779	13.5812	4527.7086	53.8990

# 50-60% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	187.2078	2.1821	148.7626	1.7100	335.9704	3.8405
130.0	333.7338	5.0274	230.0233	3.2975	563.7570	8.2661
200.0	353.1729	5.3525	229.4943	3.3461	582.6672	8.6412
900.0	788.9705	11.4907	396.0316	5.4361	1185.0019	16.8376
2760.0	1380.4434	19.3541	574.3884	7.6340	1954.8313	26.8483
5020.0	1745.7514	25.8392	664.1506	9.2831	2409.9021	34.9451

# 60-70% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	95.7136	1.5408	76.7821	1.2026	172.4957	2.7149
130.0	156.8150	2.6407	109.6826	1.8431	266.4976	4.4497
200.0	176.7123	2.6133	117.3529	1.6497	294.0652	4.2246
900.0	374.2802	6.4718	195.0729	3.2348	569.3531	9.6462
2760.0	657.5532	10.9111	281.8758	4.4727	939.4290	15.3108
5020.0	814.0444	15.2494	321.4813	5.6015	1135.5257	20.7538

# 70-80% Centrality
# sqrts (GeV)  Eg (GeV)  Eg_err (GeV)  Eq (GeV)  Eq_err (GeV)  E (GeV)  E_err (GeV)
62.4	44.8837	0.7251	36.1020	0.6000	80.9857	1.3053
130.0	69.9722	1.2043	49.8519	0.8698	119.8241	2.0544
200.0	82.9918	1.5187	55.5997	1.0452	138.5914	2.5367
900.0	154.7514	3.0605	82.3604	1.5758	237.1117	4.6103
2760.0	276.2539	5.5360	123.0563	2.3455	399.3102	7.8439
5020.0	333.6590	6.3854	136.6478	2.4349	470.3068	8.7636



==> Data/MidrapidityCharges.txt <==
# McDIPPER v1.0
# IP-SAT+CT18NNLO, PbPb collisions
K-factor: 1.85
Charge deposition at midrapidity (eta=0)

# 0-5% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	8.3258	0.0532	19.8112	0.1253
130.0	5.4336	0.0364	13.1212	0.0871
200.0	4.1004	0.0281	9.9854	0.0619
900.0	1.6802	0.0143	4.2208	0.0324
2760.0	0.8489	0.0053	2.1446	0.0131
5020.0	0.5958	0.0043	1.5094	0.0091

# 5-10% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	6.6401	0.0449	15.8262	0.0980
130.0	4.3877	0.0303	10.5969	0.0604
200.0	3.3859	0.0209	8.2806	0.0412
900.0	1.3552	0.0088	3.3821	0.0177
2760.0	0.6743	0.0056	1.7223	0.0128
5020.0	0.4685	0.0046	1.1857	0.0098

# 10-20% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	4.8379	0.0439	11.6203	0.1618
130.0	3.3564	0.0311	8.1069	0.1038
200.0	2.5793	0.0224	6.2602	0.0708
900.0	1.0245	0.0096	2.5743	0.0349
2760.0	0.4776	0.0053	1.2103	0.0175
5020.0	0.3244	0.0034	0.8191	0.0133

# 20-30% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	3.2080	0.0308	7.6541	0.1007
130.0	2.2537	0.0227	5.4645	0.0670
200.0	1.6826	0.0176	4.0918	0.0511
900.0	0.6899	0.0064	1.7325	0.0215
2760.0	0.2848	0.0032	0.7326	0.0121
5020.0	0.2121	0.0024	0.5370	0.0076

# 30-40% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	2.0565	0.0252	4.9639	0.0609
130.0	1.4130	0.0163	3.4501	0.0489
200.0	1.0669	0.0134	2.5966	0.0377
900.0	0.4422	0.0059	1.1157	0.0138
2760.0	0.1836	0.0023	0.4709	0.0072
5020.0	0.1283	0.0017	0.3262	0.0050

# 40-50% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	1.1573	0.0170	2.7654	0.0529
130.0	0.8775	0.0111	2.1537	0.0326
200.0	0.6160	0.0088	1.4864	0.0256
900.0	0.2448	0.0041	0.6138	0.0120
2760.0	0.1093	0.0017	0.2791	0.0044
5020.0	0.0725	0.0012	0.1859	0.0036

# 50-60% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	0.6750	0.0118	1.6157	0.0309
130.0	0.5048	0.0099	1.2226	0.0222
200.0	0.3186	0.0066	0.7941	0.0174
900.0	0.1241	0.0025	0.3193	0.0080
2760.0	0.0616	0.0011	0.1570	0.0032
5020.0	0.0395	0.0008	0.1004	0.0021

# 60-70% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	0.3478	0.0085	0.8279	0.0187
130.0	0.2369	0.0056	0.5788	0.0178
200.0	0.1619	0.0035	0.4031	0.0117
900.0	0.0624	0.0015	0.1562	0.0044
2760.0	0.0304	0.0008	0.0764	0.0021
5020.0	0.0181	0.0005	0.0477	0.0014

# 70-80% Centrality
# sqrts (GeV)  Q  (GeV)  Q_err (GeV)  B (GeV)  B_err (GeV) 
62.4	0.1651	0.0049	0.3864	0.0131
130.0	0.1037	0.0033	0.2606	0.0098
200.0	0.0784	0.0026	0.1898	0.0057
900.0	0.0265	0.0009	0.0654	0.0026
2760.0	0.0123	0.0004	0.0329	0.0012
5020.0	0.0082	0.0003	0.0199	0.0009



==> Data/MidrapidityEnergies.txt <==
# McDIPPER v1.0
# IP-SAT+CT18NNLO, PbPb collisions
K-factor: 1.85
Energy deposition at midrapidity (eta=0)

# 0-5% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	598.7886	4.6665	238.3945	1.6054	837.1830	6.2577
130.0	787.0241	6.3057	279.4791	1.9366	1066.5030	8.2271
200.0	914.9712	6.4390	301.8347	1.9230	1216.8060	8.3392
900.0	1737.1185	15.7347	469.4987	3.7159	2206.6174	19.4267
2760.0	2805.6069	20.4735	644.9273	4.1358	3450.5342	24.5809
5020.0	3698.4380	24.8969	776.1870	4.8659	4474.6249	29.7366

# 5-10% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	464.7789	3.3220	188.8577	1.2420	653.6366	4.5402
130.0	617.0497	4.0260	224.3738	1.3295	841.4234	5.3264
200.0	742.3166	4.3980	249.3615	1.2991	991.6780	5.6556
900.0	1352.7572	8.2814	374.4489	2.0662	1727.2063	10.3030
2760.0	2196.5833	18.4126	515.3215	3.9974	2711.9051	22.3770
5020.0	2838.0439	26.2195	607.0266	5.2349	3445.0700	31.4169

# 10-20% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	330.2186	3.2135	137.0066	1.2385	467.2253	4.4396
130.0	461.0916	4.1553	170.5370	1.4578	631.6286	5.5965
200.0	543.6428	4.9161	187.0905	1.5697	730.7333	6.4697
900.0	1003.6051	9.2636	283.5396	2.4325	1287.1445	11.6724
2760.0	1497.6959	16.7280	358.8411	3.7100	1856.5371	20.4206
5020.0	1900.5698	19.3389	414.9001	3.9965	2315.4701	23.3156

# 20-30% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	209.9620	1.8964	88.8809	0.7445	298.8429	2.6266
130.0	301.4845	3.0503	113.8970	1.0510	415.3816	4.0851
200.0	344.1119	3.4545	121.1478	1.1494	465.2598	4.5856
900.0	651.1246	5.8958	189.1916	1.5589	840.3161	7.4299
2760.0	871.6245	9.3989	214.5143	2.1722	1086.1389	11.5470
5020.0	1207.5701	12.2519	269.1720	2.5775	1476.7422	14.8039

# 30-40% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	132.0239	1.5131	56.7228	0.6296	188.7467	2.1323
130.0	183.9707	1.9041	71.0620	0.6939	255.0327	2.5844
200.0	210.3182	2.3441	76.0279	0.7766	286.3462	3.1046
900.0	404.0712	4.9063	120.6906	1.3416	524.7619	6.2289
2760.0	537.6111	5.7039	136.2702	1.3278	673.8812	7.0079
5020.0	703.2201	8.5498	161.1567	1.8300	864.3769	10.3601

# 40-50% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	71.8166	0.8985	31.0524	0.3637	102.8691	1.2537
130.0	110.6724	1.3022	43.8579	0.4736	154.5303	1.7652
200.0	115.6495	1.4552	42.9617	0.5155	158.6113	1.9589
900.0	210.1422	2.9927	65.6228	0.8726	275.7649	3.8491
2760.0	304.1227	3.8849	79.6496	0.9450	383.7723	4.8110
5020.0	385.3027	5.0638	90.7551	1.0866	476.0579	6.1346

# 50-60% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	40.3731	0.4981	17.8077	0.2136	58.1808	0.7053
130.0	61.4718	0.9810	24.6443	0.3689	86.1161	1.3430
200.0	59.2919	0.9480	22.6925	0.3422	81.9844	1.2835
900.0	104.7096	1.6127	33.8191	0.4770	138.5287	2.0796
2760.0	163.5245	2.4192	44.3263	0.6081	207.8508	3.0143
5020.0	198.0048	3.1020	48.4800	0.7101	246.4848	3.7991

# 60-70% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	20.2200	0.3395	8.9496	0.1468	29.1697	0.4830
130.0	28.2702	0.4970	11.5335	0.1996	39.8036	0.6925
200.0	28.9569	0.4465	11.3793	0.1654	40.3362	0.6079
900.0	48.4215	0.8733	16.4173	0.2778	64.8388	1.1446
2760.0	75.9304	1.3295	21.3247	0.3493	97.2551	1.6721
5020.0	90.0412	1.7933	22.8209	0.4180	112.8621	2.2047

# 70-80% Centrality
# sqrts (GeV)  dEgdy (GeV)  dEgdy_err (GeV)  dEqdy (GeV)  dEqdy_err (GeV)  dEdy (GeV)  dEdy_err (GeV)
62.4	9.3663	0.1568	4.1171	0.0713	13.4833	0.2258
130.0	12.3787	0.2214	5.1446	0.0924	17.5232	0.3115
200.0	13.4423	0.2557	5.3265	0.1032	18.7687	0.3560
900.0	19.5601	0.4051	6.8400	0.1336	26.4001	0.5359
2760.0	31.0041	0.6541	9.1088	0.1792	40.1129	0.8301
5020.0	35.9021	0.7248	9.4362	0.1747	45.3383	0.8957



==> Data/README.txt <==
This is the readme file for the data of this paper. 
In the folder VolumeFig you will find a python script that can be used to create the volume figures of fig. 1. You will have to run in with python3. On the other hand, the energy and charge data for the plots of figs 2 and 3 are given by the text files in this directory. The structure and details of the files is included in the files themselves. 


==> Data/VolumeFig/config.yaml <==
Version: 1.0

Logging:
    Verbose: True

General:
    SqrtsNN: 2760.0
    Nucleus1:
        A:    208
        Z:    82
        mode: 0
    Nucleus2:
        A:    208
        Z:    82
        mode: 0
    GlauberAcceptance: Gaussian
    Events: 10
    Model: 1
    Fluctuations: False
    Impact:
        Value: 2.
    Seed: -1
    PDFs:
      PDFSet: CT18NNLO
      ForcePositive: 1
    K-Factor: 1.85

Grid:
    NX:        201
    NY:        201
    NETA:      101
    X_RANGE:   [-12,12]
    Y_RANGE:   [-12,12]
    ETA_RANGE: [-10,10]
    BG: 0.156

Model_Parameters:
    Set:   1
    XScaling: 0.01

Output:
    path_to_output: Runs/
    run_name: VisualizationRun_2760_IPSAT
    Format: ["EMoments","NMoments_Charges", "Charges"]
    PrintAvg: True

§

